Action Recognition Using Temporal Shift Module and Ensemble Learning

This paper presents the first-rank solution for the Multi-Modal Action Recognition Challenge, part of the Multi-Modal Visual Pattern Recognition Workshop at the \acl{ICPR} 2024. The competition aimed to recognize human actions using a diverse dataset of 20 action classes, collected from multi-modal sources. The proposed approach is built upon the \acl{TSM}, a technique aimed at efficiently capturing temporal dynamics in video data, incorporating multiple data input types. Our strategy included transfer learning to leverage pre-trained models, followed by meticulous fine-tuning on the challenge's specific dataset to optimize performance for the 20 action classes. We carefully selected a backbone network to balance computational efficiency and recognition accuracy and further refined the model using an ensemble technique that integrates outputs from different modalities. This ensemble approach proved crucial in boosting the overall performance. Our solution achieved a perfect top-1 accuracy on the test set, demonstrating the effectiveness of the proposed approach in recognizing human actions across 20 classes. Our code is available online https://github.com/ffyyytt/TSM-MMVPR.

==> cleaner_config.yaml <==
patterns_and_insertions:
    [
        # Use single ticks for regex patterns
        # http://blogs.perl.org/users/tinita/2018/03/strings-in-yaml---to-quote-or-not-to-quote.html
        # You need to escape \ with \\ in the pattern, for instance for \\todo
        # Use Python named groups https://docs.python.org/3/library/re.html#regular-expression-examples
        # Escape {{ and }} in the insertion expression
        # 
        # Optional:
        # Set strip_whitespace to n to disable white space stripping while replacing the pattern. (Default: y)

        {
            "pattern" : '(?:\\figcomp{\s*)(?P<first>.*?)\s*}\s*{\s*(?P<second>.*?)\s*}\s*{\s*(?P<third>.*?)\s*}',
            "insertion" : '\parbox[c]{{ {second} \linewidth}} {{ \includegraphics[width= {third} \linewidth]{{figures/{first} }} }}',
            "description" : "Replace figcomp",
            # "strip_whitespace": n 
        },
    ]
verbose: False
commands_to_delete: [
    '\\todo',
]

